DART: Differentiable Acoustic Ray Tracing with Gaussian Beams for Underwater Sound Propagation and Inversion

Underwater sound propagation depends on sound-speed structure, bathymetry, and seabed properties. Reliable derivatives with respect to these environmental inputs are therefore needed for acoustic inversion and uncertainty assessment. This study presents DART (Differentiable Acoustic Ray Tracing), a differentiable geometric hat- and Gaussian-beam solver for two- and three-dimensional underwater sound propagation implemented in JAX on a graphics processing unit. The formulation computes sensitivities consistent with the forward model by differentiating ray paths, event locations, interface jumps, beam spreading, and receiver contributions, while a sparse adjoint and trajectory recomputation reduce memory use during reverse-mode differentiation. At matched inputs, root-mean-square transmission-loss differences are 0.51 and 1.16 dB from BELLHOP for the Munk and Dickins benchmarks, respectively, and 0.09 to 0.26 dB from BELLHOP3D across three cases. Forward- and reverse-mode derivatives agree closely, and independent centred finite-difference checks verify the selected sensitivities. A gradient with respect to 25,921 bathymetry nodes costs 5.9 forward solves, while larger kernels are computed by dividing the beam fan into azimuthal blocks. Environmental kernels identify the seabed regions and sound-speed depths that influence the acoustic field. Within the tested linear range, these sensitivities predict acoustic responses to environmental changes. Synthetic inversion demonstrates environmental parameter estimation and quantifies local posterior uncertainty. These capabilities can support acoustic digital twins by updating environmental estimates from observations and assessing how changing ocean conditions affect predicted noise exposure.

==> README.txt <==
JASA standalone Overleaf project
Exported 2 November 2026 from revision c8d603206861ea59da9df6bb5f82a835a26125ac.

Upload this ZIP as a new Overleaf project.
Main document: main.tex
Compiler: pdfLaTeX
Use TeX Live 2026, or the latest version available in Overleaf.
The existing journal review formatting is preserved.

The ZIP contains the manuscript, required figure assets, bibliography databases,
prebuilt bibliography, and custom document/bibliography styles. Standard LaTeX
packages are supplied by Overleaf. No other manuscript project is required.
Companion-manuscript citations retain their current in-preparation status.

